Convergence of Desynchronization Primitives in Wireless Sensor Networks: A Stochastic Modeling Approach

Desynchronization approaches in wireless sensor networks converge to time-division multiple access (TDMA) of the shared medium without requiring clock synchronization amongst the wireless sensors, or indeed the presence of a central (coordinator) node. All such methods are based on the principle of reactive listening of periodic "fire" or "pulse" broadcasts: each node updates the time of its fire message broadcasts based on received fire messages from some of the remaining nodes sharing the given spectrum. In this paper, we present a novel framework to estimate the required iterations for convergence to fair TDMA scheduling. Our estimates are fundamentally different from previous conjectures or bounds found in the literature as, for the first time, convergence to TDMA is defined in a stochastic sense. Our analytic results apply to the Desync algorithm and to pulse-coupled oscillator algorithms with inhibitory coupling. The experimental evaluation via iMote2 TinyOS nodes (based on the IEEE 802.15.4 standard) as well as via computer simulations demonstrates that, for the vast majority of settings, our stochastic model is within one standard deviation from the experimentally-observed convergence iterations. The proposed estimates are thus shown to characterize the desynchronization convergence iterations significantly better than existing conjectures or bounds. Therefore, they contribute towards the analytic understanding of how a desynchronization-based system is expected to evolve from random initial conditions to the desynchronized steady state.

==> bios/bios.txt <==

Dujdow Buranapanichkit obtained the PhD from the Department of Electronic and Electrical Engineering of University College London (UK). She is now Lecturer in the Prince of Songkla 
University, Thailand. Her research interests are in wireless sensor networks and distributed synchronization mechanisms and protocol design. 



Nikos Deligiannis (M’10) received the Diploma in electrical and computer engineering from University of Patras, Greece, in 2006, and the PhD in applied sciences (awarded with highest distinction and congratulations from the jury members) from Vrije Universiteit Brussel, Brussels, Belgium, in 2012. 
From June 2012 to September 2013, he was a Postdoctoral Researcher with the Department of Electronics and Informatics, Vrije Universiteit Brussel, Brussels, Belgium, and a Senior Research Engineer with the 4Media Group of the iMinds research institute, Ghent, Belgium. In October 2013, he joined the Department of Electronic and Electrical Engineering at University College London, where he is currently working as Postdoctoral Research Associate. His research interests include multiterminal communications, multidimensional and sparse signal processing, distributed source coding, wireless sensor networks, and multimedia systems. 
Dr. Deligiannis has received the 2011 ACM/IEEE International Conference on Distributed Smart Cameras Best Paper Award and the 2013 Scientific Prize IBM-FWO Belgium.



Yiannis Andreopoulos (M'00, SM'14) is Senior Lecturer in the Department of Electronic and Electrical Engineering of University College London (UK). His research interests are in wireless sensor networks, error-tolerant
computing and multimedia systems. 

